Selection of prebiotic oligonucleotides by cyclic phase separation

The emergence of functional oligonucleotides on early Earth required a molecular selection mechanism to screen for specific sequences with prebiotic functions. Cyclic processes such as daily temperature oscillations were ubiquitous in this environment and could trigger oligonucleotide phase separation. Here, we propose sequence selection based on phase separation cycles realized through sedimentation in a system subjected to the feeding of oligonucleotides. Using theory and experiments with DNA, we show sequence-specific enrichment in the sedimented dense phase, in particular of short 22-mer DNA sequences. The underlying mechanism selects for complementarity, as it enriches sequences that tightly interact in the condensed phase through base-pairing. Our mechanism also enables initially weakly biased pools to enhance their sequence bias or to replace the most abundant sequences as the cycles progress. Our findings provide an example of a selection mechanism that may have eased screening for the first auto-catalytic self-replicating oligonucleotides.

==> Arxive submission/nupack_Input.txt <==
temperature[C] = 37.0
material = dna

# domains
domain a1 = S2
domain a2 = W2
domain a3 = S2
domain b1 = S2
domain b2 = W2
domain b3 = S2
domain c1 = S2
domain c2 = W2
domain c3 = S2
domain s = T2

# strands
strand s1 = a1 a2 a3 s b1 b2 b3 s c1 c2 c3
strand s2 = a3* a2* a1* s b3* b2* b1* s c3* c2* c1*

# complexes
complex ca = s1 s2
complex cb = s1 s2
complex cc = s1 s2

# target structures
ca.structure = D6(U16 +) U16
cb.structure = U8 D6( U8 + U8) U8
cc.structure = U16 D6(+ U16)

# tubes
tube tub = ca cb cc
tub.ca.conc[M] = 1e-6
tub.cb.conc[M] = 1e-6
tub.cc.conc[M] = 1e-6

prevent = AAAA,CCCC,GGGG,UUUU,AA,GGG
stop[%] = 10

